LuMamba: Latent Unified Mamba for Electrode Topology-Invariant and Efficient EEG Modeling

Electroencephalography (EEG) enables non-invasive monitoring of brain activity across clinical and neurotechnology applications, yet building foundation models for EEG remains challenging due to differing electrode topologies and computational scalability, as Transformer architectures incur quadratic sequence complexity. As a joint solution, we propose LuMamba (Latent Unified Mamba), a self-supervised framework combining topology-invariant encodings with linear-complexity state-space modeling, using LUNA's learned-query cross-attention mechanism for channel unification, and FEMBA's bidirectional Mamba blocks for efficient temporal modeling. Within this architecture, we provide the first systematic investigation of the Latent-Euclidean Joint-Embedding Predictive Architecture (LeJEPA) for biosignal learning. Pre-trained on over 21,000 hours of unlabeled EEG from the TUEG corpus, LuMamba is evaluated on five downstream tasks spanning abnormality detection, artifact recognition, and mental condition classification across electrode configurations ranging from 16 to 26 channels. In the pre-training objective, masked reconstruction alone yields structured but less generalizable representations, while LeJEPA alone produces diffuse embeddings; combining both objectives achieves the most robust performance. With only 4.6M parameters, LuMamba attains 80.99% balanced accuracy on TUAB and achieves state-of-art performance on Alzheimer's detection (0.97 AUPR), while requiring 377x fewer FLOPS than state-of-art models at equivalent sequence lengths and scaling to 12x longer sequences before reaching typical GPU memory limits. Code is available at https://github.com/pulp-bio/biofoundation.

==> Figures/eegformer_overleaf.csv <==
patches_per_channel,gflops
1,0.101274624
2,0.202797056
3,0.304567296
4,0.406585344
5,0.5088512
6,0.611364864
8,0.817135616
10,1.0238976
13,1.335899136
16,1.650130944
20,2.072576
25,2.606208
32,3.363700736
40,4.2442752
50,5.367296
63,6.864270336
79,8.764191744
100,11.354112
126,14.712090624
158,19.074953216
200,25.186304
251,33.194906624
316,44.336185344
398,59.884875776
501,81.776538624
631,113.159844864
794,158.427213824
1000,225.05472
1259,323.746632704
1585,471.5986176
1995,694.936704
2512,1035.942690816
3162,1558.661001216
3981,2366.356337664
5012,3619.453730816
6310,5571.6350976
7943,8620.698285056
10000,13401.9072
12589,20910.054257664
15849,32726.682768384
19953,51347.194500096
25119,80719.788340224
31623,127104.439858176
39811,200404.308808704
50119,316305.785140224
63096,499657.066512384
79433,789819.568034816
100000,1249155.072
125893,1976494.542713856


==> Figures/labram_overleaf.csv <==
patches_per_channel,gflops
1,0.1359154
2,0.2706874
3,0.4101058
4,0.5541706
5,0.7028818
6,0.8562394
8,1.1768938
10,1.5161338
13,2.0598418
16,2.6453674
20,3.4911178
25,4.6528498
32,6.4744234
40,8.8350058
50,12.2039098
63,17.2781218
79,24.6012706
100,36.0180298
126,52.9920154
158,78.1949338
200,118.4942698
251,178.4481154
316,272.3768074
398,418.8753178
501,647.1603154
631,1005.6567394


==> Figures/lumamba_overleaf.csv <==
patches_per_channel,gflops
1,0.004621312
2,0.00884352
3,0.013065728
4,0.017287936
5,0.021510144
6,0.025732352
8,0.034176768
10,0.042621184
13,0.055287808
16,0.067954432
20,0.084843264
25,0.105954304
32,0.13550976
40,0.169287424
50,0.211509504
63,0.266398208
79,0.333953536
100,0.422619904
126,0.532397312
158,0.667507968
200,0.844840704
251,1.060173312
316,1.334616832
398,1.680837888
501,2.115725312
631,2.664612352
794,3.352832256
1000,4.222607104
1259,5.316158976
1585,6.692598784
1995,8.423704064
2512,10.6065856
3162,13.3510208
3981,16.809009152
5012,21.1621056
6310,26.642531584
7943,33.537397248
10000,42.222479104
12589,53.153775616
15849,66.918173696
19953,84.246115328
25119,106.058041856
31623,133.519282688
39811,168.090721792
50119,211.613241856
63096,266.404835072
79433,335.383047168
100000,422.221199104
125893,531.546830848
158489,669.173922816
199526,842.440672512
251189,1060.572604416
316228,1335.180790528


==> Figures/luna_overleaf.csv <==
patches_per_channel,gflops
1,0.009240384
2,0.018114432
3,0.026996672
4,0.035887104
5,0.044785728
6,0.053692544
8,0.071530752
10,0.089401728
13,0.116269632
16,0.143211264
20,0.179248128
25,0.224478528
32,0.288145152
40,0.361398528
50,0.453702528
63,0.574922432
79,0.726016704
100,0.927510528
126,1.181984384
158,1.502785152
200,1.936566528
251,2.482728384
316,3.209700864
398,4.176177792
501,5.468216384
631,7.22301256
794,9.618877808
1000,12.958134528
1259,17.649822128
1585,24.336337728
1995,33.981768128
2512,48.107465464
3162,68.974067064
3981,100.19392776
5012,147.307625464
6310,219.004825888
7943,328.81109016
10000,498.218614528
12589,760.707921088
15849,1169.328944128
19953,1807.52891648
25119,2807.029735008

